Supervized Segmentation with Graph-Structured Deep Metric Learning

We present a fully-supervized method for learning to segment data structured by an adjacency graph. We introduce the graph-structured contrastive loss, a loss function structured by a ground truth segmentation. It promotes learning vertex embeddings which are homogeneous within desired segments, and have high contrast at their interface. Thus, computing a piecewise-constant approximation of such embeddings produces a graph-partition close to the objective segmentation. This loss is fully backpropagable, which allows us to learn vertex embeddings with deep learning algorithms. We evaluate our methods on a 3D point cloud oversegmentation task, defining a new state-of-the-art by a large margin. These results are based on the published work of Landrieu and Boussaha 2019.

==> data/cvpr_s3dis.txt <==
   N	ASA	BR	BP
195.4 	90.42	43.49	16.91
250.6	91.41	44.83	15.91
326.3	92.48	46.26	14.94
458.8	93.57	48.08	13.64
538.1	93.98	49.01	13.06
672.8	94.45	49.91	12.17
771.3	94.78	51.10	11.83
950.2	95.11	52.21	11.13
1288.1	95.62	54.76	10.29
1828.7	96.01	57.56	9.33


==> data/cvpr_vkitti.txt <==
   N 	 ASA 	 BR 	 BP
135.2 	 77.66 	 9.25 	 5.20 
213.0 	 79.85 	 11.45 	 4.73 
283.2 	 81.28 	 13.50 	 4.63
401.7	 83.08	 16.22	 4.41
620.8	 84.30	 20.04	 4.11
1067.0	 86.29	 26.62	 3.81


==> data/geof_s3dis.txt <==
   N 	 ASA 	 BR 	 BP
1357.4   97.06   66.73   12.26  
562.8 	 95.34 	 45.54 	 13.44 
466.3 	 94.87 	 41.98 	 13.83 
401.7 	 94.48 	 39.41 	 14.31 
328.0 	 93.87 	 36.30 	 15.03 
257.5 	 92.99 	 33.13 	 16.22 
180.2 	 91.67 	 28.79 	 17.97 


==> data/geof_vkitti.txt <==
   N 	 ASA 	 BR 	 BP
1578.0 	 97.13 	 89.12 	 32.04 
1309.2 	 97.08 	 81.77 	 27.78 
982.8 	 96.46 	 75.29 	 29.62 
700.3 	 95.06 	 62.95 	 30.52 
542.2 	 93.45 	 48.86 	 29.26 
445.3 	 91.72 	 37.95 	 27.47 
395.2 	 90.65 	 31.54 	 26.06 
354.5 	 89.97 	 27.44 	 25.21 
321.5 	 89.19 	 24.32 	 24.70 

==> data/geof_vkittinocolor.txt <==
   N 	 ASA 	 BR 	 BP
1137.2 	 96.26 	 75.02 	 27.86 
763.2 	 94.77 	 61.02 	 29.26 
526.5 	 92.36 	 41.68 	 26.93 
434.3 	 90.60 	 31.69 	 24.53 
381.5 	 89.79 	 26.96 	 23.50 
350.5 	 89.21 	 23.95 	 22.83 
296.7 	 87.90 	 19.05 	 21.91 

==> data/isprs_s3dis.txt <==
   N	ASA	BR	BP
146.8	89.63	48.66	20.74
202.7	90.97	50.14	18.89
273.3	92.02	51.88	17.47
398.7	93.20	53.80	15.70
477.8	93.82	54.91	14.95
600.8	94.25	55.97	13.98
714.3	94.76	57.40	13.39
889.8	95.06	58.10	12.48
1229.3	95.69	60.47	11.46
1771.8	96.22	63.49	10.45


==> data/isprs_vkitti.txt <==
   N 	 ASA 	 BR 	 BP
181.2 	 92.21 	 75.58 	 19.51 
208.3 	 93.40 	 77.61 	 19.20 
235.8 	 93.88 	 79.04 	 19.09 
266.5 	 94.47 	 80.78 	 18.93 
305.3 	 95.01 	 82.43 	 18.83 
353.0 	 95.38 	 83.67 	 18.59 
413.8 	 95.73 	 85.00 	 18.33 
603.8 	 96.54 	 87.87 	 17.89 
947.3 	 97.22 	 90.59 	 17.41 
1227.7 	 97.58 	 92.16 	 17.30 
1695.2 	 97.91 	 93.58 	 17.01 


==> data/ptn_s3dis.txt <==
   N 	 ASA 	 BR 	 BP
1329.9 	 97.57 	 84.69 	 16.75 
1208.0 	 97.49 	 84.28 	 17.01 
912.1 	 97.23 	 80.64 	 17.78 
647.3 	 96.84 	 77.15 	 19.32 
560.3 	 96.63 	 75.36 	 19.92 
511.0 	 96.53 	 74.11 	 20.41 
491.7 	 96.45 	 73.07 	 19.65 
450.3 	 96.35 	 72.37 	 21.03 
391.6 	 96.13 	 70.18 	 21.86 
269.4 	 95.36 	 63.77 	 24.39 
199.7 	 94.25 	 58.09 	 26.79 


==> data/ptn_seal_s3dis.txt <==
   N 	 ASA 	 BR 	 BP
1169.9 	 96.89 	 81.44 	 14.52 
890.5 	 96.57 	 77.78 	 15.49 
796.8 	 96.41 	 76.13 	 15.88 
670.8 	 96.14 	 73.61 	 16.58 
601.2 	 95.98 	 71.85 	 17.21 
496.6 	 95.71 	 68.47 	 18.17 
427.8 	 95.40 	 65.95 	 19.07 
321.9 	 94.74 	 60.72 	 20.92 

==> data/ptn_seal_vkitti.txt <==
   N 	 ASA 	 BR 	 BP
1268.5 	 94.80 	 90.07 	 23.85
988.5 	 93.47 	 87.90 	 26.37 
795.5 	 93.20 	 84.77 	 29.11
637.7 	 92.28 	 81.37 	 32.15
527.3 	 91.63 	 77.87 	 35.39
438.3 	 90.88 	 74.50 	 39.18 
279.7 	 88.88 	 61.01 	 49.09

==> data/ptn_vkitticolor.txt <==
   N 	 ASA 	 BR 	 BP
1223.0 	 98.76 	 95.79 	 42.69 
793.2 	 98.52 	 94.04 	 47.65 
631.8 	 98.31 	 92.91 	 50.07 
565.7 	 98.16 	 91.94 	 51.97 
464.3 	 97.90 	 90.41 	 54.30 
386.7 	 97.53 	 87.93 	 57.02 
304.7 	 96.99 	 83.46 	 60.60 
263.7 	 96.36 	 78.97 	 62.95 
214.8 	 95.48 	 70.71 	 66.59 

==> data/ptn_vkitticolor2.txt <==
   N 	 ASA 	 BR 	 BP
1157.8 	 98.28 	 94.79 	 42.23 
895.2 	 98.01 	 93.38 	 45.62 
695.5 	 97.89 	 91.97 	 48.43 
504.3 	 97.39 	 89.27 	 53.68 
413.2 	 97.30 	 86.73 	 57.41 
262.5 	 96.30 	 76.83 	 65.16 

==> data/ptn_vkittinocolor.txt <==
   N 	 ASA 	 BR 	 BP
1133.5 	 94.16 	 92.53 	 46.13 
834.8 	 93.51 	 91.14 	 50.43 
354.0 	 91.26 	 82.54 	 62.85 
262.2 	 90.05 	 76.66 	 65.42 

==> data/results_rptn2.txt <==
   N 	 ASA 	 BR 	 BP
724.2 	 96.55 	 77.11 	 15.53 
659.2 	 96.56 	 76.45 	 16.38 
556.4 	 96.49 	 74.52 	 18.04 
498.2 	 96.48 	 73.31 	 19.34 
457.4 	 96.44 	 72.42 	 20.40 
385.3 	 96.17 	 70.07 	 22.34 
363.9 	 96.07 	 68.80 	 22.88 
326.7 	 95.87 	 66.96 	 23.85 


==> data/rptn2_s3dis.txt <==
   N 	 ASA 	 BR 	 BP
1092.9 	 97.32 	 82.56 	 16.27 
937.0 	 97.22 	 80.93 	 17.71 
817.1 	 97.07 	 79.32 	 17.78 
763.1 	 96.83 	 77.95 	 16.39 
656.4 	 96.80 	 76.68 	 17.93 
650.7 	 96.58 	 75.83 	 16.53 
556.6 	 96.54 	 74.52 	 18.06 
498.2 	 96.48 	 73.31 	 19.34 
453.8 	 96.41 	 71.82 	 20.40 
420.4 	 96.26 	 70.64 	 21.29 
394.1 	 96.20 	 69.67 	 22.06 
371.0 	 96.06 	 68.65 	 22.76 
329.4 	 95.79 	 66.68 	 24.03 
247.2 	 94.94 	 61.31 	 26.53 


==> data/slic_s3dis.txt <==
   N 	 ASA 	 BR 	 BP
1210.3 	 95.72 	 59.07 	 10.70 
935.4 	 95.51 	 57.65 	 11.54 
755.2 	 95.18 	 56.45 	 12.30 
629.6 	 95.00 	 55.56 	 13.00 
532.5 	 94.45 	 54.03 	 13.49 
418.4 	 93.84 	 52.24 	 14.47 
357.0 	 93.35 	 51.35 	 15.26 
311.3 	 92.65 	 50.66 	 16.08 


==> data/slic_vkitti.txt <==
   N 	 ASA 	 BR 	 BP
1136.0 	 96.16 	 88.98 	 19.48 
783.8 	 94.26 	 85.11 	 20.09 
594.7 	 93.42 	 83.66 	 20.90 
507.5 	 91.97 	 82.48 	 21.59 
441.5 	 91.41 	 81.46 	 22.36 
